Patience is all you need! An agentic system for performing scientific literature review

Large language models (LLMs) have grown in their usage to provide support for question answering across numerous disciplines. The models on their own have already shown promise for answering basic questions, however fail quickly where expert domain knowledge is required or the question is nuanced. Scientific research often involves searching for relevant literature, distilling pertinent information from that literature and analysing how the findings support or contradict one another. The information is often encapsulated in the full text body of research articles, rather than just in the abstracts. Statements within these articles frequently require the wider article context to be fully understood. We have built an LLM-based system that performs such search and distillation of information encapsulated in scientific literature, and we evaluate our keyword based search and information distillation system against a set of biology related questions from previously released literature benchmarks. We demonstrate sparse retrieval methods exhibit results close to state of the art without the need for dense retrieval, with its associated infrastructure and complexity overhead. We also show how to increase the coverage of relevant documents for literature review generation.

==> data/cdf_rerank_baseline.csv <==
Rank,Mean,Low,High
0,0.042010319429674266,0.03417758782433242,0.049843051035016114
1,0.042010319429674266,0.03417758782433242,0.049843051035016114
2,0.042010319429674266,0.03417758782433242,0.049843051035016114
3,0.2631480825029212,0.25755712611295417,0.26873903889288825
4,0.2677437297867405,0.26388462269681695,0.27160283687666403
5,0.27233937707055983,0.2685957437392783,0.27608301040184136
6,0.27532212112857274,0.2716752890518752,0.27896895320527026
7,0.27830486518658565,0.27473568086243816,0.28187404951073314
8,0.28128760924459845,0.27777564851711123,0.28479956997208566
9,0.28837291740517546,0.28516031606912073,0.2915855187412302
10,0.2998673966415902,0.2917258351759641,0.30800895810721624
20,0.4026251526251527,0.3812841457139129,0.4239661595363925
30,0.455335947023292,0.43955822228432095,0.47111367176226304
40,0.4947626362372906,0.48559327607168373,0.5039319964028975
50,0.52115036344011,0.5075094174993375,0.5347913093808825
60,0.5389814500736358,0.525513684465483,0.5524492156817887
70,0.542563231915985,0.5293114457221687,0.5558150181098013
80,0.5461450137583341,0.5330060874434309,0.5592839400732373
90,0.5540390715863464,0.5380586622531709,0.5700194809195218
100,0.5566874603582056,0.5410485841866156,0.5723263365297956
200,0.658031318399982,0.6060664605132701,0.7099961762866939
300,0.7111748002246365,0.6454002373784795,0.7769493630707935
400,0.7413128081573389,0.6813530124575592,0.8012726038571186
500,0.7693473321148568,0.7174272562651702,0.8212674079645434
600,0.7866621273017743,0.7399023210627061,0.8334219335408425
700,0.8025245091143708,0.7514597925539941,0.8535892256747475
800,0.8233700849920379,0.7864094073778434,0.8603307626062324
900,0.838596513657328,0.8008152866460814,0.8763777406685747


==> data/cdf_rerank_reranked.csv <==
Rank,Mean,Low,High
0,0.2949873304712014,0.2803592767013985,0.3096153842410043
1,0.3948809852035658,0.3552138408407115,0.4345481295664201
2,0.4629511468221146,0.4510700524124892,0.47483224123173995
3,0.5052096052096052,0.5010395265747706,0.5093796838444399
4,0.5317578478868802,0.5184473740318394,0.545068321741921
5,0.5554085102472199,0.5469247523951604,0.5638922680992795
6,0.5790591726075597,0.5706149745411631,0.5875033706739563
7,0.5999402628434888,0.5895912180832397,0.6102893076037379
8,0.6131290453871099,0.5949772786766315,0.6312808120975882
9,0.6317368414142607,0.6152361704821049,0.6482375123464165
10,0.6395932621739072,0.6237539178601458,0.6554326064876687
20,0.7978516505398225,0.765940687657459,0.829762613422186
30,0.8341233736395027,0.8199546471598002,0.8482921001192053
40,0.8612307784983306,0.8515546622475944,0.8709068947490669
50,0.8817617479856569,0.8693879400885935,0.8941355558827202
60,0.8907190331212295,0.876535220603359,0.9049028456391
70,0.896276846154285,0.8802583310605486,0.9122953612480215
80,0.9002196115507878,0.8839020910475688,0.9165371320540068
90,0.9041737554532926,0.8874862698894279,0.9208612410171573
100,0.9081278993557976,0.8910104277853124,0.9252453709262829
200,0.9446429376539468,0.9365937078641172,0.9526921674437764
300,0.9532270495062246,0.9477383891456403,0.9587157098668089
400,0.9601008273626582,0.9546786724785605,0.9655229822467559
500,0.9650848499349015,0.9578979120194766,0.9722717878503264
600,0.9698085237886326,0.9610491434345868,0.9785679041426784
700,0.9739664632823793,0.9650791683523242,0.9828537582124345
800,0.9768628352917569,0.9695664468329048,0.9841592237506089
900,0.9794187603514078,0.9726236866767106,0.9862138340261051


==> data/litqa2_bm25_cdf_source.csv <==
Rank,Cumulative Probability
0,0.19607843137254902
1,0.2549019607843137
4,0.28431372549019607
7,0.29411764705882354
11,0.30392156862745096
13,0.3235294117647059
15,0.3333333333333333
18,0.3431372549019608
34,0.3627450980392157
40,0.37254901960784315
41,0.39215686274509803
43,0.4019607843137255
47,0.4215686274509804
54,0.43137254901960786
73,0.4411764705882353
92,0.45098039215686275
109,0.46078431372549017
112,0.47058823529411764
144,0.49019607843137253
155,0.5


==> data/litqa2_cdf_source.csv <==
Rank,Mean,Low,High
0,0.23047147661653658,0.21781917271035084,0.24312378052272232
1,0.29541849102100387,0.282792194143128,0.30804478789887973
2,0.33114410812868833,0.30790508382228093,0.3543831324350957
3,0.3430737990989276,0.32214276655719326,0.36400483164066194
4,0.34793874399813857,0.3262255382992057,0.36965194969707144
5,0.35280368889734964,0.33023818731470833,0.37536919047999096
6,0.35928675677390703,0.33774872594350747,0.3808247876043066
7,0.3722423165598494,0.3556859013465277,0.3887987317731711
8,0.38196163039109926,0.36341962839760006,0.40050363238459846
9,0.39275969287391327,0.3687430150946609,0.41677637065316564
10,0.4057364045942002,0.378804854083198,0.4326679551052024
11,0.4219810901706961,0.39648646979907,0.44747571054232227
12,0.43223449034414196,0.4011479040604965,0.46332107662778743
13,0.43682446009687587,0.4027806634763446,0.4708682567174071
14,0.4414144298496098,0.404193398886262,0.47863546081295766
15,0.44317268439198765,0.4060214470491349,0.4803239217348404
16,0.4449309389343656,0.40784088420402687,0.4820209936647043
17,0.44911637794276293,0.4108833705288777,0.4873493853566482
18,0.4560251284980012,0.4205384820613989,0.4915117749346035
19,0.46129989212513484,0.42554628977872544,0.49705349447154423
20,0.46441715844914017,0.43003150987583794,0.4988028070224424
21,0.4675344247731455,0.4344852111543124,0.5005836383919786
22,0.4706516910971508,0.43890341303683633,0.5023999691574653
23,0.47714004695729423,0.44436399525415277,0.5099160986604356
24,0.48254965416587353,0.449410470397385,0.515688837934362
25,0.4857911881041521,0.45139131772447094,0.5201910584838333
26,0.4890327220424307,0.45322958848099,0.5248358556038714
27,0.49119550732914524,0.4549013567914997,0.5274896578667908
28,0.49335829261585973,0.4565596235847281,0.5301569616469913
29,0.4955210779025742,0.4582049364828238,0.5328372193223246
30,0.49714448886350654,0.45983672634561074,0.5344522513814023
31,0.4986330562429933,0.46141374660812734,0.5358523658778592
32,0.5001216236224802,0.4629896723466305,0.53725357489833
33,0.5016101910019671,0.46456449581804776,0.5386558861858864
34,0.5030987583814539,0.4661382093051837,0.5400593074577241
35,0.5045873257609408,0.467710805119337,0.5414638464025446
36,0.5057068475491031,0.46928960440433554,0.5421240906938707
37,0.506935301799139,0.4711478131867598,0.5427227904115183
38,0.5081637560491749,0.4730045388011499,0.5433229732971998
39,0.5096349287458127,0.47495569913072105,0.5443141583609044
40,0.5111061014424506,0.476896334874007,0.5453158680108943
41,0.5125772741390885,0.4788260068531439,0.5463285414250331
42,0.5144841766832209,0.48187521521273863,0.5470931381537031
43,0.5163910792273533,0.484914315031688,0.5478678434230185
44,0.5178818930058823,0.4878296495699428,0.5479341364418218
45,0.5199173690937796,0.49215966375270187,0.5476750744348573
46,0.5219528451816768,0.4964895560318307,0.547416134331523
47,0.5226514228738521,0.49734730426452156,0.5479555414831827
48,0.5233500005660275,0.49820483198181864,0.5484951691502364
49,0.5240485782582028,0.49906213497532814,0.5490350215410775
50,0.5247471559503781,0.49991920893506586,0.5495751029656905
51,0.5254457336425534,0.500776049446585,0.5501154178385218
52,0.5261443113347288,0.5016326519880163,0.5506559706814413
53,0.5268428890269041,0.5024890119270139,0.5511967661267944
54,0.5275414667190795,0.5033451245176093,0.5517378089205498
55,0.5345422075861824,0.5039285224669111,0.5651558927054537
56,0.5352608239529998,0.5047960499582498,0.5657255979477498
57,0.5359794403198173,0.5056635739287908,0.5662953067108437
58,0.5371438543054762,0.5068796128356211,0.5674080957753312
59,0.5383082682911352,0.5080817545695971,0.5685347820126733
60,0.5394726822767942,0.5092699470517115,0.569675417501877
61,0.5406370962624533,0.5104441573246804,0.5708300352002261
62,0.5418015102481122,0.5116043717805487,0.5719986487156756
63,0.5433974236943968,0.5129488234442992,0.5738460239444945
64,0.5449933371406815,0.5142381039898175,0.5757485702915456
65,0.5465892505869662,0.5154738444583218,0.5777046567156106
66,0.5487245383590329,0.5167902692225523,0.5806588074955135
67,0.5508598261310996,0.5179817849119758,0.5837378673502235
68,0.555103432958944,0.5203726809436695,0.5898341849742186
69,0.5561621628155037,0.5225619057746131,0.5897624198563942
70,0.5572208926720634,0.5247511256674265,0.5896906596767003
71,0.5582796225286231,0.5269403400877153,0.5896189049695308
72,0.5590660212304986,0.5284267867226283,0.589705255738369
73,0.5607408011748388,0.5302582935908937,0.5912233087587839
74,0.5624155811191791,0.5320237924224454,0.5928073698159129
75,0.5640903610635193,0.5337226916439998,0.5944580304830388
76,0.5647875250423794,0.5351704467951618,0.594404603289597
77,0.5654846890212396,0.5366180879222696,0.5943512901202096
78,0.5662907854619733,0.5383488571780721,0.5942327137458745
79,0.5670968819027071,0.540079500327138,0.5941142634782762
80,0.567902978343441,0.5418100039645258,0.5939959527223561
81,0.5687090747841747,0.5435403527181035,0.5938777968502458
82,0.5695151712249085,0.5452705288744603,0.5937598135753567
83,0.5697933641965623,0.5456277890840932,0.5939589393090315
84,0.5700715571682161,0.5459848514551664,0.5941582628812658
85,0.57034975013987,0.546341714037907,0.594357786241833
86,0.5706279431115239,0.5466983748618734,0.5945575113611743
87,0.5709061360831776,0.5470548319357809,0.5947574402305744
88,0.5711843290548315,0.5474110832473277,0.5949575748623354
89,0.5714625220264854,0.5477671267630213,0.5951579172899495
90,0.5717407149981392,0.5481229604280066,0.5953584695682718
91,0.5720189079697932,0.5484785821658952,0.5955592337736911
92,0.572297100941447,0.5488339898785948,0.5957602120042993
93,0.5725752939131009,0.5491891814461423,0.5959614063800596
94,0.5728534868847547,0.5495441547265362,0.5961628190429732
95,0.5731316798564086,0.5498989075555722,0.5963644521572449
96,0.5734098728280624,0.5502534377466799,0.596566307909445
97,0.5736880657997163,0.5506077430907618,0.5967683885086709
98,0.5739662587713702,0.5509618213560342,0.5969706961867062
99,0.574244451743024,0.5513156702878711,0.5971732331981768
100,0.5745226447146778,0.55166928760865,0.5973760018207057
101,0.5748008376863317,0.5520226710175996,0.5975790043550638
102,0.5750790306579855,0.5523758181906525,0.5977822431253185
103,0.5753572236296394,0.5527287267802987,0.59798572047898
104,0.5756354166012932,0.5530813944154437,0.5981894387871428
105,0.575913609572947,0.5534338187012685,0.5983934004446255
106,0.5761918025446009,0.5537859972190959,0.5985976078701059
107,0.5764699955162548,0.5541379275262571,0.5988020635062524
108,0.5766946476540994,0.554484585116539,0.5989047101916598
109,0.5776106019538344,0.5566254110994348,0.598595792808234
110,0.5785265562535694,0.5587658129855254,0.5982872995216134
111,0.5794425105533044,0.5609057067335448,0.5979793143730641
112,0.5803584648530393,0.5630449845779559,0.5976719451281227
113,0.5808205338949675,0.5640070393923614,0.5976340283975735
114,0.5812826029368957,0.5649689744127299,0.5975962314610616
115,0.5817446719788238,0.5659307782792431,0.5975585656784046
116,0.5822067410207521,0.5668924381524967,0.5975210438890075
117,0.5826688100626801,0.5678539394651515,0.5974836806602087
118,0.5831308791046085,0.5688152656219724,0.5974464925872446
119,0.5835929481465366,0.5697763976353274,0.5974094986577458
120,0.5840550171884646,0.5707373136794055,0.5973727206975238
121,0.5845170862303929,0.5716979885412624,0.5973361839195234
122,0.5854330405301279,0.5738318621286111,0.5970342189316447
123,0.5863489948298629,0.5759632932608352,0.5967346963988907
124,0.5872649491295979,0.5780913110347783,0.5964385872244176
125,0.5881809034293329,0.5802143573304712,0.5961474495281947
126,0.5886883609970418,0.5812846636193088,0.5960920583747749
127,0.5891958185647507,0.5823530213698981,0.5960386157596033
128,0.5897032761324595,0.5834189088204874,0.5959876434444317
129,0.5902107337001684,0.584481603570144,0.5959398638301928
130,0.5907181912678771,0.5855400784789555,0.5958963040567986
131,0.5912256488355859,0.5865928276070146,0.5958584700641573
132,0.591801598381172,0.5876906119510513,0.5959125848112926
133,0.592377547926758,0.5887862095620303,0.5959688862914857
134,0.5929081089465632,0.5897669598420128,0.5960492580511136
135,0.5934386699663684,0.5907450122091631,0.5961323277235737
136,0.5939692309861737,0.591718756703324,0.5962197052690235
137,0.5944997920059789,0.5926850344873378,0.59631454952462
138,0.5950303530257842,0.5936368239898318,0.5964238820617367
139,0.5955609140455894,0.5945557426843274,0.5965660854068514
140,0.5960914750653946,0.5953852996439578,0.5967976504868314
141,0.5966220360851999,0.5959841756341117,0.5972598965362882
142,0.5971525971050052,0.5962953245968932,0.5980098696131173
143,0.5974161667966889,0.5965933234516908,0.5982390101416869
144,0.5976797364883724,0.5968796886410217,0.598479784335723
145,0.597943306180056,0.5971534123162406,0.5987332000438713
146,0.5982068758717397,0.5974140086416591,0.5989997431018204
147,0.5984704455634232,0.5976616223791744,0.599279268747672
148,0.5987340152551068,0.5978969956540098,0.5995710348562039
149,0.5989975849467905,0.5981213092754045,0.5998738606181764
150,0.599261154638474,0.5983359699745798,0.6001863393023681
151,0.5995247243301576,0.5985424185515188,0.6005070301087964
152,0.5997882940218412,0.5987419991333949,0.6008345889102875
153,0.6000518637135247,0.5989358925154955,0.6011678349115539
154,0.6003154334052083,0.5991250969794562,0.6015057698309605
155,0.6005790030968919,0.5993104368713782,0.6018475693224057
156,0.6008425727885757,0.5994925838623412,0.6021925617148102
157,0.6011061424802593,0.5996720817061646,0.602540203254354
158,0.6013697121719428,0.5998493698167352,0.6028900545271504
159,0.6017623628988563,0.6000739550607582,0.6034507707369544
160,0.6021550136257697,0.6002683029535409,0.6040417242979985
161,0.6025476643526834,0.6004409348313895,0.6046543938739772
162,0.6029403150795968,0.6005979621229913,0.6052826680362022
163,0.6033329658065103,0.6007436412897718,0.6059222903232488
164,0.6037256165334238,0.6008809264773919,0.6065703065894558
165,0.6041182672603372,0.601011887122777,0.6072246473978975
166,0.6045109179872508,0.6011379949840666,0.6078838409904349
167,0.6049035687141643,0.6012603150043567,0.6085468224239718
168,0.6052962194410777,0.6013796314381238,0.6092128074440316
169,0.6056888701679913,0.6014965317324669,0.6098812086035158
170,0.6060815208949047,0.6016114630078848,0.6105515787819247
171,0.6064741716218183,0.6017247706647628,0.6112235725788737
172,0.6069774632360718,0.6017909094130167,0.6121640170591269
173,0.6074807548503252,0.6018525253738745,0.6131089843267759
174,0.6079840464645786,0.6019106051920134,0.6140574877371437
175,0.6084873380788319,0.6019658730505901,0.6150088031070737
176,0.6097520993294836,0.6037004628201336,0.6158037358388336
177,0.6110793832095944,0.6053995901470373,0.6167591762721516
178,0.6124066670897054,0.6069658880688767,0.617847446110534
179,0.6137339509698161,0.6083815322827787,0.6190863696568535
180,0.6144098467329806,0.6087418236738141,0.6200778697921471
181,0.6150857424961452,0.6091013956718486,0.6210700893204418
182,0.6157616382593097,0.6094603566163398,0.6220629199022797
183,0.6164375340224741,0.609818794286624,0.6230562737583243
184,0.6171134297856387,0.6101767805257908,0.6240500790454865
185,0.6177893255488032,0.61053437467828,0.6250442764193264
186,0.6184652213119676,0.610891626179562,0.6260388164443731
187,0.6191411170751321,0.6112485765309335,0.6270336576193307
188,0.6198170128382966,0.6116052608224125,0.6280287648541807
189,0.6204929086014611,0.6119617089193962,0.6290241082835261
190,0.6209608581592891,0.6124401778356484,0.6294815384829299
191,0.6214288077171172,0.6129186467519008,0.6299389686823336
192,0.6218967572749453,0.6133971156681531,0.6303963988817375
193,0.6223647068327732,0.6138755845844053,0.6308538290811412
194,0.6228326563906014,0.6143540535006577,0.631311259280545
195,0.6233006059484293,0.6148325224169098,0.6317686894799488
196,0.6237685555062573,0.6153109913331621,0.6322261196793525
197,0.6242365050640855,0.6157894602494145,0.6326835498787564
198,0.6247044546219134,0.6162679291656666,0.6331409800781601
199,0.6251724041797416,0.6167463980819191,0.6335984102775641


==> data/litqa2_efficiency.csv <==
Step,Remainder,Recall
"LLM Keyword retrieval (top 200)",62,60.7
"Reranking (top 30 chunks)",55,53.9
"LLM context summarisation and filtering",54,52.9
"Attribution to answer",50,49.0
"Correct \& Attribution",49,48.0


==> data/litqa2_exhaustive_retrieval.csv <==
Rank,Mean,Low,High
0,0.255663430420712,0.2504843582568986,0.2608425025845254
1,0.313915857605178,0.30355771327755116,0.3242740019328048
2,0.343042071197411,0.33268392686978415,0.3534002155250378
3,0.3576051779935275,0.35501564191162077,0.3601947140754342
4,0.36893203883495146,0.35996162271116094,0.377902454958742
5,0.38187702265372164,0.37669795048990823,0.38705609481753506
6,0.3915857605177993,0.3864066883539859,0.3967648326816127
7,0.401294498381877,0.39611542621806356,0.4064735705456904
8,0.4093851132686084,0.40253384478485466,0.4162363817523621
9,0.42394822006472493,0.40527480981876746,0.4426216303106824
10,0.441747572815534,0.4255759251672462,0.45791922046382183
20,0.4936045615657266,0.4749735427711472,0.5122355803603059
30,0.516580506871769,0.5109837071419548,0.5221773066015832
40,0.5430669653970625,0.5347554923666562,0.5513784384274687
50,0.5586479683567062,0.5471337411963908,0.5701621955170215
60,0.5795756921970514,0.5650834271829825,0.5940679572111203
70,0.5931891732862606,0.5825167851838422,0.6038615613886791
80,0.6075512405609492,0.5890550310712303,0.6260474500506682
90,0.6175938768171777,0.5954868324476127,0.6397009211867427
100,0.6284699119650576,0.6008699137808612,0.6560699101492541
200,0.6726270829508515,0.6449954678838273,0.7002586980178757
300,0.6969293630093963,0.6904614639440175,0.7033972620747752
400,0.7179334257975034,0.7096432085220131,0.7262236430729937
500,0.7314057565870504,0.7213637947469229,0.7414477184271779
600,0.7462437149767177,0.7265384853857146,0.7659489445677208
700,0.7545716479830172,0.7352797037816025,0.773863592184432
800,0.7574007136367823,0.7393876940148053,0.7754137332587593
900,0.7600427858760975,0.7430545999048654,0.7770309718473296
1000,0.766230083259372,0.7529468792424822,0.7795132872762619
1100,0.7734608704633484,0.760271873883163,0.7866498670435339
1200,0.7767857558261713,0.7627875349262904,0.7907839767260522
1300,0.7808394755298691,0.7650142786925427,0.7966646723671955
1400,0.7876518910957263,0.7662127611183736,0.8090910210730791
1500,0.7910415101881995,0.7678876038529663,0.8141954165234326
1600,0.7950850839271218,0.7765165703056954,0.8136535975485483
1700,0.7995126063051151,0.785899894261668,0.8131253183485623
1800,0.8003428672855272,0.7872276007484557,0.8134581338225987
1900,0.8011731282659392,0.7885304279056576,0.8138158286262208
2000,0.8020033892463513,0.7898054837965569,0.8142012946961457
2100,0.8028336502267633,0.7910496232739257,0.814617677179601
2200,0.8036639112071754,0.7922594798759295,0.8150683425384213
2300,0.8045741871848912,0.7934951789906818,0.8156531953791005
2400,0.8057681526985014,0.7948526976379969,0.816683607759006
2500,0.8069621182121116,0.7960614943707144,0.8178627420535088
2600,0.8081560837257219,0.7971209695247456,0.8191911979266981
2700,0.8087715024764822,0.7979492835822055,0.8195937213707589
2800,0.8090614886731391,0.7987033443455123,0.8194196330007659
2900,0.8094458409242903,0.7997027883025796,0.819188893546001
3000,0.8098301931754414,0.8007022322596467,0.8189581540912361
3100,0.8102145454265925,0.801701676216714,0.8187274146364711
3200,0.8105988976777437,0.8027011201737813,0.8184966751817062
3300,0.8109832499288948,0.8037005641308484,0.8182659357269412
3400,0.811367602180046,0.8047000080879156,0.8180351962721764
3500,0.8117519544311972,0.8056994520449829,0.8178044568174114
3600,0.8121363066823483,0.8066988960020501,0.8175737173626464
3700,0.8128547146437728,0.8085669961461349,0.8171424331414107
3800,0.8138150250160852,0.8110641231842673,0.816565926847903
3900,0.8147753353883975,0.8135612502223997,0.8159894205543954
4000,0.8155339805825242,0.8155339805825242,0.8155339805825242


==> data/litqa2_from_source.csv <==
Source,Accuracy,Coverage,Precision
"Key passage",0.9548,0.9896,0.9648
"Key section (available)",0.9818,1.000,0.9818
"All sections (available)",0.9901,1.000,0.9901
"Summarised article (available)",0.9703,1.000,0.9703
"Agentic keyword search (available)",0.5784\pm0.0240,0.6667\pm0.0157,0.8676\pm0.0270

==> data/nature_review_references.csv <==
id,title,question,date,references
37758888,Molecular pathology of neurodegenerative diseases by cryo-EM of amyloids.,"What are the implications of recent cryo-electron microscopy findings on amyloid filament structures for understanding and addressing neurodegenerative diseases?",2023-09-01T00:00:00,"12498954,22632969,1759558,17023659,17084815,30310141,23686809,18372902,21644037,23035040,30158706,26352473,9278044,1671712,24005412,20029438,6375662,24033133,3411354,19503072,23703910,9197268,9545270,14991808,18309045,27018801,29969391,2455299,24675944,8513491,33712624,31235914,32050258,31695184,32461689,24728269,9811807,2881207,3159021,1439760,16990547,3131773,1057175,24034249,12481027,22286176,13657054,5723775,11528419,1530909,26583316,32203399,9636220,36449413,17623042,28003277,15944695,28052060,36108674,20154673,33723967,35913272,32025029,35344984,35344985,33431654,34588692,35244536,9641683,34128081,30190461,28882996,1383826,35819518,22508839,24857020,23411393,3132715,9629852,28678775,31664019,9356260,17142317,28193500,33188775,35025654,30276465,30720432,30894745,30065316,34880495,32032505,32737160,34841862,25938662,33654312,14032480,9144589,21813214,1706519,25406315,26791207,32015135,33972418,32203130,36513068,34716315,32457390,31815671,35969734,19264960,36527486,37059509,27830791,32440702,31295458,22700814,35247328,33548114,36114178,37532939,31721178,18483195,34380771,37337995,36847833,37143123,36357403,35762647,37248338,37167969,36611124,34464084,35377792,30242125"
37612393,From target discovery to clinical drug development with human genetics.,"To what extent have investments in human genetics and genomics over the past three decades resulted in innovative therapies, and what are the characteristics and timelines of these genetically-driven drug developments?",2023-08-01T00:00:00,"27734877,30901543,30305743,18820647,26121088,22047557,21639808,11181995,11237011,27910877,28189464,24833294,25773607,26780009,25807286,16381955,28249145,12730697,16554528,30926966,33116287,29562163,25064373,17068223,19846789,32125404,32296011,8791590,8751444,11836356,20583295,18025408,34012082,33283989,33627673,31527858,25669658,35300814,34647487,31893580,29669226,23903212,27811931,34857953,36653562,31937368,34596005,34012000,35255492,31367044,31597037,31830040,33283990,32591531,31235872,35145307,31707849,31983222,9777765,33633408,21524215,35027752,34594039,35804044,19075393,28827734,31791394,32369491,16534513,31707832,35614072,31358955,28406212,27929525,33875021,32824125,16909389,1383816,25849893,14527305,18940312,26498712,20942659,33609733,30978304,22970722,36261593,33644404,32895551,31253830,29462260,32461653,28971102,7254297,22155345,35426374,15208782,12832418,8230163,33110269,24518929,27224879,10387940,16143014,27386823,33727708,32494907,36634672,25474562,29377064,21302269,30524135,36805566,33981014,35342457,27000383,34763720,26334176,26902324,7581457,30270359,34010280,33568829,29063527,26310768,32083971,27497240,23579660,33707753,33440130,27668059"
37344646,Physiology and diseases of tissue-resident macrophages.,"What is the current understanding of tissue-resident macrophage physiology, and how does it relate to human health and disease?",2023-06-01T00:00:00,"24316888,23150934,30275469,20513432,21568710,20404134,28258703,16462739,23995626,9811821,10968781,12748652,11161576,27477514,20160075,23143303,20303872,24792964,7678183,29400998,23150908,25480296,7738205,18083105,21072242,22101429,25151491,12871640,10888887,29858009,21804537,18026097,19554540,15630444,26529389,20966214,10433904,22729283,16355225,25159150,19864556,28813413,26982353,26287683,12080485,23273845,25480297,24360280,23258413,20154732,20154733,22493272,22442384,30332630,31727856,22729249,30538339,31257031,27038773,29892064,11756160,22046273,23690624,15215179,31117011,16239148,25245760,25470051,26279190,30718830,11196644,12415265,19129762,21778362,17364026,18467591,14695413,19995948,8565077,12093878,23601688,11079100,19132917,8609219,28813661,19339593,11346799,27037414,35021063,31587991,20154729,24630724,27428900,19850888,28694385,29126797,31435009,32042176,30523248,32853880,17959717,26095363,19412173,31367043,11817590,23525041,28642277,27492475,19037245,29398113,24569380,29035364,25959047,26769276,33116312,11293900,20064973,27156384,24961798,19282852,30467144,25896247,14525772,9590289,26347472,3733004,26681457,23515163,10567732,10529424,18303997,18174377,26681456,11296291,30982608,30971820,22197934,23408870,28935712,28459435,30173915,15831805,27578867,21525931,20118928,27776109,15155946,16163358,10726963,19454749,26538237,1499832,17875807,24762537,27313577,21178137,12161749,29249357,30535144,33902313,27872290,30982609,31732166,10706889,35444273,29351395,15602033,9328346,17632511,28939843,23022764,34995099,32917889,33777939,8676086,24285708,12488451,24122769,26650404,32427583,21382367,30518764,2332426,32078587,12370476,30275453,30249809,33885361,12884038,27337471,34210853,20753232,10918590,8621157,22723547"
37316719,The neuroscience of cancer.,"What is the role of the nervous system in cancer development, progression, and metastasis, and how does cancer interact with and affect the nervous system?",2023-06-01T00:00:00,"17972875,19738119,25324381,23486965,29358753,24727982,26536111,11701931,2035024,21909104,15157417,10839541,16157276,8845153,23224557,22178809,29051371,10821275,16372011,28608780,22392290,31122677,8895456,19953103,29674595,30826748,31534222,31534219,25913192,31996845,8562094,9515967,28166219,17349585,22622581,16439213,18256599,23473318,21705482,18483237,15707899,15711062,15339647,7715725,9236924,18418900,27799619,31588023,23846904,31753579,32042175,29674592,29556031,29556025,35649412,24650449,25842978,28122812,31327527,36543955,35914528,14661022,28607172,23624515,25417154,8126550,24314725,31285612,34524861,20823155,31566578,22709330,32250339,28959975,35636458,21368213,34752731,16583263,11746267,10561305,25143365,27989802,19565626,11158678,8980227,32649888,31534217,21665147,33333021,28434841,19287389,26929329,25246577,29249692,12065842,31754048,20346761,9490842,29970574,24448244,24880216,25501061,11239434,11521227,6689671,21737130,34040258,35589737,12611962,32358581,14872203,36471067,33649606,26461091,29196668,25066727,16116450,31501614,21480205,20424515,26718447,31092925,36323780,23288783,20929848,29632086,34732892,19433789,11410625,31996470,8427699,21347406,15297578,20091777,8207489,9677198,7918880,2769857,36471070,37138086,35145222,25158854,37914930,35545672,36517594,18059219,32482855,30094719,31625910,22609381,29479349,12163377,9232601,11833471,15548648,33915109,31171770,36395769,26009480,31753914,31953611,9436867,9492850,8656022,25385196,14724830,16704535,18144923,15820384,11738135,15115733,9278539,24140263,5525789,3175061,16991863,34192527,22849839,9592094"
37138108,Reappraising the palaeobiology of Australopithecus.,"What is the significance of the genus Australopithecus in human evolution, and how has our understanding of its characteristics and role changed since its initial discovery?",2023-05-01T00:00:00,"8208290,23733965,22932870,4735528,9085186,12878734,15737396,9085185,6405621,23580536,20378811,19890859,16988704,23112331,12110880,32270044,11449272,7569951,22702960,10999270,15304655,7637803,21903806,25613885,20703305,25993961,11095758,21903808,30575015,35428490,31462770,26371308,17761213,10213682,26469387,23280236,12663903,17748254,21998380,19218523,16612373,10213683,25739409,34853470,35759668,25830884,16630646,34426640,23580534,21311018,25739410,34847770,31182201,20946539,26017448,11260704,15410860,36002567,32424278,29978043,3122581,15662421,31182205,33978569,7477344,22460901,30129074,32427848,34662482,31759257,25945314,31916996,17049965,27274043,17745537,10330332,26017440,403770,30190415,17426152,18884222,13188956,11908955,3212438,31268174,20295216,9915304,21331035,26401018,24000155,33453510,9584889,14025155,16766186,23112319"
37100941,Computational approaches streamlining drug discovery.,"How are recent advances in computational technologies, particularly in virtual screening and deep learning, reshaping the drug discovery process, and what are the challenges and opportunities associated with these developments?",2023-04-01T00:00:00,"22569591,19499576,21948594,15027865,15027866,12910460,24351051,24357322,31040436,27910877,26831545,29595767,27629640,27533032,32272481,31801986,32162456,34265844,29309725,33754707,31477924,25301850,32040955,34561691,30976107,23088335,34726479,34599769,34293799,33118813,24476871,34912117,34282049,30148631,35527682,35865092,32243800,32813975,34760182,19929824,30728502,33831016,31294972,8788213,34117066,14711306,32054788,35511951,32832015,32525674,33177514,33010477,32152607,16972285,29880918,21926995,36065847,34906321,27074285,22323222,32539386,34303871,35211674,35608179,29328784,22077721,27286472,30851414,19881490,1583540,33346134,32359836,35132242,10411471,25766227,33398154,34083538,35783295,36870277,32193447,25816021,34907092,30632055,31877353,35778488,36344848,35421301,31974851,23020747,35169179,29276046,31714067,35121854,33426509,27643715,34168840,32133344,33853786,36598939,18069986,34880501,35142215,36171289,34592101,36307407,36646956,36424442,33733106,25100330,34013350,32801051,33290820,33044817,34928600,35381598,35134814,33779166,35258973,35726731,17989929,15070306,33145486,35050621,22523433,32955158,9568900"
38750233,Decoding the interplay between genetic and non-genetic drivers of metastasis.,"How do genetic and non-genetic mechanisms contribute to the acquisition of metastatic competencies in cancer cells, and how can new technologies help us better understand these processes?",2024-05-01T00:00:00,"27135926,29107330,23530248,29443964,29562192,959840,27015306,22037646,30096302,25241037,26479035,24735924,18297062,23372014,23201163,28187284,26524530,25893917,17440684,19064739,29170280,25665006,16341007,28445112,26560028,29036324,29670281,26416748,28492237,26106858,27374332,12124320,29656894,28096186,26286987,27974793,25828099,32516590,21098274,21386835,29489754,31485072,25139148,26466563,28988825,31601988,30728496,31564637,31871779,28445469,32169167,27974798,27974799,25086747,31723286,33299191,30262472,22901808,33328637,22854777,19337290,33811125,25171411,34381210,31387777,31935374,35395179,34957415,31983610,34559989,32424352,26831077,35122036,36917948,28783718,33033407,35120664,36261043,37084736,27530828,35121865,36179670,27124450,35732738,32814895,26560033,35525247,36179671,28967920,35650435,27368100,32591509,30842658,30894752,33972312,34847378,33811127,32152485,35768510,31685984,34529939,31645765,34417225,30787016,30633912,33479121,31937922,32144411,26209539,29752261,33798472,31155233,31853067,30912515,19458257,31693888,24333829,30190408,20424012,33398194,32235902,33361384,34880496,34079127,18755941,34179825,35411081,33007268,30214939,34031415,35978189,33547455,32735851,31907488,29949489,33811124,34115987,34986341,32000836,33462489,35589842,29700472,37165194,35676472,35922509,35912100,37046096,37046095,29906452,37532929,37532934,35585241,37046093,37059065,37138029,36289336,35803246,36054348,36320118,30123076,36774358,34613780,35731928,37453870"
38570716,Bridging structural and cell biology with cryo-electron microscopy.,"How can the integration of cryo-EM and cryo-electron tomography bridge the gap between structural and cell biology to provide a comprehensive understanding of macromolecular interactions within their native cellular context?",2024-04-01T00:00:00,"14634627,23610788,26578576,24675944,27572726,28165473,23022349,34265844,34158638,34282049,32732422,37020021,33854234,32680969,33765442,33087931,31363205,33542510,31086343,34114559,34496225,36440762,35679397,33542511,30220487,32908308,6350598,15797735,22392984,23918936,31247098,26917770,27671779,26513553,21200030,17884579,26769364,31743663,25910204,28467302,36289337,34616045,36646896,34811519,32405053,36639690,33525785,36702157,36108005,36309499,36593313,35922510,18075576,33707221,34384780,34951584,27444390,35387991,33408407,36305590,31259689,34675434,36460643,33463523,31740821,32919493,35835865,36045294,36456783,34520869,1236029,36468689,21300284,36577875,33606980,11087814,28743795,31425790,28675816,4183952,17277781,34895473,36289330,27320699,34446549,31562475,36269825,35320683,32513734,35050657,36949187,32913054,36493755,36690741,23868376,11555146,36343843,36697828,36593309,34003255,36914814,27572733,32557536,35102268,33479123,37932397,30718653,34822310,30541924,37045920,36201575,36005291,38110637,29972786,18655791,37216561,35705812,38010355,37188953,36841832,33441030,32402740,37159298"
38418916,Ion and lipid orchestration of secondary active transport.,"How do secondary active transporters utilize ion gradients and lipid properties to facilitate the movement of small molecules across cell membranes, and what mechanisms enable their regulation and adaptation to different physiological needs?",2024-02-01T00:00:00,"15483603,24013209,27830699,31366933,24842876,23563139,24847886,23260134,27562259,16041361,26098517,28077870,12893935,5968307,26751516,28621327,29335402,27791155,26111766,33597752,17435767,7546750,18690049,17263662,16689628,22230955,32810346,29479520,21389271,15187084,21681199,31083648,32439795,13451664,35419546,30532032,34880493,8857541,29410529,31507243,31240248,26238402,30275448,27023848,23075985,22659829,24550316,25970245,16615909,24101465,31147449,26892914,32614861,15988517,23995679,26828964,19608859,8917597,32719456,19581593,21566125,8161456,489585,19996368,29689220,19539601,33658209,32081874,33155546,29084970,18077370,30022052,23000385,23610412,19103310,10769142,20603021,26148215,16905147,17389248,25063810,28071645,33334877,28154138,26573622,20472749,36056103,29681524,7592962,33886296,34040256,33774036,30297844,10022825,7500004,36450733,18567672,25808204,22484316,33208356,33118634,37429918,7822303,29162829,34880492,15952762,34851672,31723269,27678200,7524562,20688912,28102201,10878258,19139174,30255846,31855177,24379362,34747040,19129186,25633344,32523985,29180426,27783900,24389923,37436958,29352106,37336486,29262366,30502621,37256948,30315156,30075778,37499662,35670560,17588938,34584093,35927235,33268777,33825681,32301705,31619504,30040066,35508541,37549264,36396757,24394416,33837745,34110360,37405846,34873050,33865868,30714568,22802625,31619456,25296672,32413406,37188854,30705091,25457052,36849793,12578981,36796226,34022207,22167185,7629063,34497626,36496486,16950847,37142617,34135124,34857630,24862284,37098056,35133709,36517601,34923310,27302065,7759518"
38326590,A break in mitochondrial endosymbiosis as a basis for inflammatory diseases.,"How does the breakdown of the endosymbiotic relationship between mitochondria and host cells contribute to cellular signaling and the development of inflammatory and autoimmune diseases?",2024-02-01T00:00:00,"8689682,23535595,27386546,20056882,26778478,16432190,16839885,24987008,29174173,27023847,26996456,29112874,26073494,27775730,20421486,28077874,27646922,27580029,15652751,21525932,16125763,19061483,24854789,23415911,25383517,25642965,31806905,31032474,20203610,31857488,32694689,30393373,29590092,14963329,29034233,8011301,6159657,27481132,29144467,32109415,10066162,23175281,19506574,33033392,27667687,21334975,35922514,35484407,31315173,33174475,33103241,33174596,34277617,32559405,12401407,31900386,34800366,32071438,32202065,36323233,37100996,35396464,36890229,35835107,37460667,28418387,29053143,22448037,33011017,35484255,17145957,9873064,29743240,30948634,30096309,29311115,30349557,9510246,23954133,29117569,27130633,32266792,25268651,28842493,29950571,16126389,28798696,28274652,11541392,28195532,34426706,33589598,32641834,36446152,35879417,2471187,36977543,34815573,35290598,34001191,35380814,12180978,235742,17431425,31134086,31604929,34386501,34586589,25918844,27672020,19348885,28823106,28620207,36890227,37126650,36943868,36964253,36932221,37460672,35590379,35385313,6250489,37379839,37294370,36546613,28469031,36476853,35737799,33271282,35223833,35577385,37556552,33980947,27065250,9428728,3498571,35246710,37556561"


==> data/nature_review_references_questions.csv <==
id,title,question,date
37758888,Molecular pathology of neurodegenerative diseases by cryo-EM of amyloids.,What are the implications of recent cryo-electron microscopy findings on amyloid filament structures for understanding and addressing neurodegenerative diseases?,2023-09-01 00:00:00
37612393,From target discovery to clinical drug development with human genetics.,"To what extent have investments in human genetics and genomics over the past three decades resulted in innovative therapies, and what are the characteristics and timelines of these genetically-driven drug developments?",2023-08-01 00:00:00
37344646,Physiology and diseases of tissue-resident macrophages.,"What is the current understanding of tissue-resident macrophage physiology, and how does it relate to human health and disease?",2023-06-01 00:00:00
37316719,The neuroscience of cancer.,"What is the role of the nervous system in cancer development, progression, and metastasis, and how does cancer interact with and affect the nervous system?",2023-06-01 00:00:00
37138108,Reappraising the palaeobiology of Australopithecus.,"What is the significance of the genus Australopithecus in human evolution, and how has our understanding of its characteristics and role changed since its initial discovery?",2023-05-01 00:00:00
37100941,Computational approaches streamlining drug discovery.,"How are recent advances in computational technologies, particularly in virtual screening and deep learning, reshaping the drug discovery process, and what are the challenges and opportunities associated with these developments?",2023-04-01 00:00:00
38750233,Decoding the interplay between genetic and non-genetic drivers of metastasis.,"How do genetic and non-genetic mechanisms contribute to the acquisition of metastatic competencies in cancer cells, and how can new technologies help us better understand these processes?",2024-05-01 00:00:00
38570716,Bridging structural and cell biology with cryo-electron microscopy.,How can the integration of cryo-EM and cryo-electron tomography bridge the gap between structural and cell biology to provide a comprehensive understanding of macromolecular interactions within their native cellular context?,2024-04-01 00:00:00
38418916,Ion and lipid orchestration of secondary active transport.,"How do secondary active transporters utilize ion gradients and lipid properties to facilitate the movement of small molecules across cell membranes, and what mechanisms enable their regulation and adaptation to different physiological needs?",2024-02-01 00:00:00
38326590,A break in mitochondrial endosymbiosis as a basis for inflammatory diseases.,How does the breakdown of the endosymbiotic relationship between mitochondria and host cells contribute to cellular signaling and the development of inflammatory and autoimmune diseases?,2024-02-01 00:00:00

==> data/pubmedqa_bm25_cdf_source.csv <==
Rank,Cumulative Probability
0,0.45
1,0.535
2,0.585
3,0.605
4,0.62
5,0.645
6,0.655
7,0.67
8,0.675
9,0.685
10,0.69
12,0.695
18,0.705
20,0.715
24,0.72
43,0.725
45,0.73
48,0.735
49,0.74
52,0.745
55,0.75
61,0.755
67,0.76
100,0.765
104,0.77
135,0.775
180,0.78
194,0.785


==> data/pubmedqa_cdf_source.csv <==
Rank,Cumulative Probability
0,0.47
1,0.535
2,0.575
3,0.595
4,0.61
5,0.62
6,0.645
7,0.65
8,0.665
9,0.675
10,0.68
11,0.685
12,0.69
14,0.695
16,0.7
17,0.705
18,0.71
20,0.715
21,0.72
25,0.725
27,0.73
30,0.735
36,0.74
57,0.745
88,0.75
101,0.755
118,0.76
125,0.765
190,0.77


==> data/totals_exhaustive_retrieval.csv <==
Total
2
1882
211
16
37
744
962
6
29
3
323807
724810
1136299
763008
8
13688
3
36
381183
5178
38
602504
43836
34806
19917
6
4667
50
1362369
5469598
660276
1899863
674
297
74
176
1
77
950852
1490803
1746
42699
9280
979471
3890
186028
138
94108
1702
1869152
11215
122457
19509
20
2247059
4358
5438187
463781
7593
560337
156
28200
127
1
869006
1815
10948
1543630
92727
190941
173740
133232
6250
77
821195
9790
456979
40476
383
292
4452716
1055728
227
34
618072
1411417
2589004
52
4183
253
875
1098373
158474
1
187
645162
5492492
69
1106
12
35066
9894
68207
3
29
35
413896
1
5935
3
8
1
36
468
1350599
31548
2555567
5478858
1194435
1074
713690
901
934
1660
391
5
4711421
93
3681
7
54779
667
107
705595
139
48393
9280
2261818
1854
41965
1218
121670
309
396863
1041488
95
3644
3821
139272
186
840
104876
39513
39
978513
1815741
5420489
1650
78212
16538
460649
155
3681
9246
337648
1443
19
38
52134
25402
116734
46
1770702
23
464171
2961520
158
59057
1119830
336
385
875
3004
2
2978239
428539
279
41
205657
312
39
544
604042
477
7431
9117
5583908
54
92727
8
640081
5380030
9981
280231
11424
9435
19465
44
6010
9
16
5416229
37
1192017
33658
561
975857
713051
736
1630
8
46
3
4502
3048031
7
50
4
1
179
674
381
1750
1
159694
36
4602545
1
157
3
17
396863
500680
2264803
77293
490126
560852
13750
340870
330
819717
1118
3593887
54189
7394
52
40
458723
108838
3515
7108
3031174
73085
1316
1444
238
156
578760
19
535230
2973086
1682867
52
1
133232
3043734
3260011
178
864
2908840
62692
112
2502413
2512009
1
980
5423818
1445
4583
148154
37660
387612
4219196
7088
283
236
1016930
12
11
881235
821324
57575
2995
747218
10048
200162
6238
13805
385164

